Simulation-free Structure Learning for Stochastic Population Dynamics

Modeling dynamical systems and unraveling their underlying structural dependencies is central to many domains in the natural sciences. Various physical systems, such as those arising in cell biology, are inherently high-dimensional and stochastic in nature, and admit only partial, noisy state measurements. Our primary motivating setting is single-cell biology, where destructive measurements yield unpaired population snapshots rather than longitudinal trajectories of the same cells. This poses a significant challenge for addressing the problems of modeling the underlying dynamics and inferring the network structure of these systems. Existing methods are typically tailored either for structure learning or modeling dynamics at the population level, but are limited in their ability to address both problems together. In this work, we address both problems simultaneously: we present StructureFlow, a novel and principled simulation-free training approach for jointly learning the structure and stochastic population dynamics of physical systems. We showcase the utility of StructureFlow for the tasks of structure learning from interventions and dynamical (trajectory) inference of conditional population dynamics. We empirically evaluate our approach on high-dimensional synthetic systems, a set of biologically plausible simulated systems, and an experimental single-cell dataset. We show that StructureFlow can learn the structure of underlying systems while simultaneously modeling their conditional population dynamics --- a key step toward model-based mechanistic understanding of systems behavior.

==> reference-fitting-reviews.txt <==

Search help articles
Help Center
Select Your Role : 
Author 
MLCB2024 
Stephen Zhang 
View Reviews
Paper ID
46
Paper Title
Joint trajectory and network inference via reference fitting
Reviewer #1
Questions
1. Please enter your review here. You can optionally structure your review by answering the following questions: 1. Please provide a 2-3 sentence summary of the work. 2. What is your assessment of the contribution to the workshop? 3. In what ways would this work be valuable to other attendees of the workshop? e.g. Would this work generate fruitful discussion? Are technical innovations (if applicable) particularly creative or generalizable to other application areas? Does the work highlight pitfalls that are broadly applicable? Is the work likely to spur productive collaborations between researchers from different backgrounds? 4. In what ways would attending the workshop help shape this work? Would the work benefit from presenting at the workshop (e.g. to implement a survey, to initiate a collaboration, etc.) 5. What is your assessment of the work’s relevance to biology? 6. Please provide comments on the work’s relevance to biology. Does this paper address a meaningful problem in biology? Do the authors exhibit understanding of key domain considerations relevant to the work? 7. Please provide comments on the presentation of the work e.g. Are methods described in sufficient detail? Are figures relevant, compelling, and legible? Are the motivating problem(s) and contributions clear?
The author proposes a novel approach to infer trajectories and interaction networks from time-series biological data using the minimum-entropy principle. This is a useful approach to understand the temporal dynamics in the complex systems such as cells. The results show the application of this method to real biological data. Overall, this is an interesting work and could be applied in broad set of topics.
2. Please give an overall score to this submission.
Strong accept (best)
Reviewer #2
Questions
1. Please enter your review here. You can optionally structure your review by answering the following questions: 1. Please provide a 2-3 sentence summary of the work. 2. What is your assessment of the contribution to the workshop? 3. In what ways would this work be valuable to other attendees of the workshop? e.g. Would this work generate fruitful discussion? Are technical innovations (if applicable) particularly creative or generalizable to other application areas? Does the work highlight pitfalls that are broadly applicable? Is the work likely to spur productive collaborations between researchers from different backgrounds? 4. In what ways would attending the workshop help shape this work? Would the work benefit from presenting at the workshop (e.g. to implement a survey, to initiate a collaboration, etc.) 5. What is your assessment of the work’s relevance to biology? 6. Please provide comments on the work’s relevance to biology. Does this paper address a meaningful problem in biology? Do the authors exhibit understanding of key domain considerations relevant to the work? 7. Please provide comments on the presentation of the work e.g. Are methods described in sufficient detail? Are figures relevant, compelling, and legible? Are the motivating problem(s) and contributions clear?
The author presents a computational method for single-cell network inference using both temporal and perturbational scRNA-seq data through reference process fitting. This method enhances the causal and directional accuracy of inferred networks and is highly relevant to the conference's interests in both computational and biological aspects.

However, (1) the model's performance may be sensitive to parameter settings, therefore a comprehensive sensitivity analysis could enhance the reliability and reproducibility of the results. (2) The current assessment, which benchmarks against other methods using known interactions, may not fully demonstrate the model's ability to uncover new biological insights or novel interactions.

Overall, this work is closely aligned with the conference's focus and provides a novel approach for network inference. Presenting this work could facilitate meaningful discussions
2. Please give an overall score to this submission.
Weak accept
Reviewer #3
Questions
1. Please enter your review here. You can optionally structure your review by answering the following questions: 1. Please provide a 2-3 sentence summary of the work. 2. What is your assessment of the contribution to the workshop? 3. In what ways would this work be valuable to other attendees of the workshop? e.g. Would this work generate fruitful discussion? Are technical innovations (if applicable) particularly creative or generalizable to other application areas? Does the work highlight pitfalls that are broadly applicable? Is the work likely to spur productive collaborations between researchers from different backgrounds? 4. In what ways would attending the workshop help shape this work? Would the work benefit from presenting at the workshop (e.g. to implement a survey, to initiate a collaboration, etc.) 5. What is your assessment of the work’s relevance to biology? 6. Please provide comments on the work’s relevance to biology. Does this paper address a meaningful problem in biology? Do the authors exhibit understanding of key domain considerations relevant to the work? 7. Please provide comments on the presentation of the work e.g. Are methods described in sufficient detail? Are figures relevant, compelling, and legible? Are the motivating problem(s) and contributions clear?
The paper proposes a novel regulatory network inference method that employs both time series information and data from perturbation experiments and infers the network along with approximations of the time series dynamics. The method is described in mathematical terms and experiments on synthetic and experimental data are performed that show that the methods performs better than comparable ones.

Overall, the new method seems good and mathematically overall convincing as far as I can assess. However, a severe limitation is that code for using it and reproducing the experiments is missing. Also, the description is not very intuitively clear, mainly because widely unexplained notation is used, and in particular the requirements on the data are not made entirely clear. Further, while the method seems to perform better, especially convincingly reducing bias associated with entities that carry more data from perturbation experiments, its runtime and suitability for deriving larger networks (i.e., its scalability) is unclear. Further, the validity of the comparison to other methods is not entirely clear to me.

Many of the experiments are performed on tiny networks of size 8 to 11, which are good for benchmark, but not realistic in any real-world application. It is very good that a (slightly) larger network of 103 entities is inferred for the experimental data (which is still not close to regulatory networks sizes even of organisms as simple as bacteria), but it is only compared to one other method, and with very limited ground truth from Chipseq data. Therefore, while the method describes a really interesting and sound idea, I cannot fully assess its usefulness. In addition, while the problem of (regulatory) network inference is a common one in biology where better solutions are still required, the combination of data that constitutes the novelty of the method seems to limit the scope and applicability of the method: The time series data require a type of underlying evolutionary process (in that in addition the time component is already known, this problem remains untouched in the manuscript as well), limiting the proposed method to the special case of inferring regulatory networks that resolve single-cell developmental data combined with data from perturbation experiments.
I think discussing with people interested in this field and, e.g., working with this type of data would be useful.

Considering the presentation of the work, despite the fact that some useful mathematical concepts and directions seem to be combined and brought up in this work (and I especially like the correspondence to related problems), the lack of explanation of used notation and not sufficient consistency hampers smooth and immediate understanding for a broad audience. For example, what is B_t, what is meant by P(X\times X’), what are the x_i that enter the K_sigma_ij, and most importantly: is the approximated transition kernel K_t^(g) to be used instead of the linear transition kernel in Eq. 5? Here, it would have been of utmost importance to explain (e.g., using Equation numbers, keep notation the same, and referencing what should be used for what).

Similar issues with clarity arise in the results part. In the first experiment (belonging to Fig. 1), it is entirely unclear to me what the “fixed couplings” approach is pointing to or how it is performed and relating to the equations before (as couplings are unknown), because this wording never occurs before, nor is it explained in the results part. This makes appreciating this result difficult for me. Further, the color in Fig 1 (a) is not explained, and neither is it in Fig 1 (c), i.e., one cannot infer at all from the plot the claim described in the text that the one dynamic is counterclockwise rotating while the other is not. Further, the network labelled as “true” in Fig. 1(b) is not coinciding with what is described in the text (+-1.25 below and above the diagonal and -1.25 on the diagonal), what differs again for the description of this system in the Supplement A.2. Thus, it is completely unclear to me what the target system looks like. Contradictory to what is described, from the description of the system in the text, the “fixed couplings” approach seems even best.
In Fig. 2, the color code of 2(a) and (b) are not described, making it hard to follow the argumentation on the bifurcation or its direction.

In addition, there could be a potential problem with the benchmarking setup: it is described that the experiments for the other network inference approaches that were compared to the here proposed reference fitting were “ran on the combined data across all conditions”. If I interpret this correctly, as there are KO experiments among the conditions, and the methods compared to expect fixed regulations between entities, this approach would severely affect the quality of the performance of these competitor methods, hinting on an unfair comparison. The same applies to the experiment shown in Fig. 3. This issue needs to be clarified and/or rectified for the comparison to be valid.

Overall, while the approach sounds appealing and convincing, and the application to the dataset seems sound, it is lacking clarity in the description and especially the reproducibility associated with the method, and described as it is, I remain uncertain with respect to the validity of the benchmark.
2. Please give an overall score to this submission.
Borderline
Reviewer #4
Questions
1. Please enter your review here. You can optionally structure your review by answering the following questions: 1. Please provide a 2-3 sentence summary of the work. 2. What is your assessment of the contribution to the workshop? 3. In what ways would this work be valuable to other attendees of the workshop? e.g. Would this work generate fruitful discussion? Are technical innovations (if applicable) particularly creative or generalizable to other application areas? Does the work highlight pitfalls that are broadly applicable? Is the work likely to spur productive collaborations between researchers from different backgrounds? 4. In what ways would attending the workshop help shape this work? Would the work benefit from presenting at the workshop (e.g. to implement a survey, to initiate a collaboration, etc.) 5. What is your assessment of the work’s relevance to biology? 6. Please provide comments on the work’s relevance to biology. Does this paper address a meaningful problem in biology? Do the authors exhibit understanding of key domain considerations relevant to the work? 7. Please provide comments on the presentation of the work e.g. Are methods described in sufficient detail? Are figures relevant, compelling, and legible? Are the motivating problem(s) and contributions clear?
Summary: This work proposes an interesting solution that leverages both temporal and perturbational data to perform network inference. The proposed model performs reference fitting across multiple time points using a linear SDE, and fits the same model to predict outputs of perturbations by applying one-hot masks on the linear interaction matrix.
Review: While the work is interesting in its use of both temporal and perturbational observations, there are several areas that could be addressed:
1. All the synthetic experiments were performed on a very small number of genes. Usually, causal structure methods work in the scale of around a hundred genes, and experiments don’t show how this method would scale beyond observations of around ten select genes.
2. There lacks a quantitative measure of the reference fit for comparing between methods. Although the network inference is the aim, it would be beneficial to show that better fit to the time series trajectories would lead to better results in network predictions.
3. Comparisons to causal methods that predict GRNs from gene knockouts would be required to support the paper’s notion that leveraging both the dynamics and perturbations are necessary for network inference. Given the lack of temporal and perturbational datasets, a proper comparison would show the advantages of using the author’s method over simply applying a DAG inference method on a Perturb-seq dataset.
2. Please give an overall score to this submission.
Borderline
Reviewer #5
Questions
1. Please enter your review here. You can optionally structure your review by answering the following questions: 1. Please provide a 2-3 sentence summary of the work. 2. What is your assessment of the contribution to the workshop? 3. In what ways would this work be valuable to other attendees of the workshop? e.g. Would this work generate fruitful discussion? Are technical innovations (if applicable) particularly creative or generalizable to other application areas? Does the work highlight pitfalls that are broadly applicable? Is the work likely to spur productive collaborations between researchers from different backgrounds? 4. In what ways would attending the workshop help shape this work? Would the work benefit from presenting at the workshop (e.g. to implement a survey, to initiate a collaboration, etc.) 5. What is your assessment of the work’s relevance to biology? 6. Please provide comments on the work’s relevance to biology. Does this paper address a meaningful problem in biology? Do the authors exhibit understanding of key domain considerations relevant to the work? 7. Please provide comments on the presentation of the work e.g. Are methods described in sufficient detail? Are figures relevant, compelling, and legible? Are the motivating problem(s) and contributions clear?
This work considers modeling cell dynamics with multiple observed timepoints and multiple hard interventions to simulate knockout. The model approximate this evolution as a linear SDE with knockout given by zeroing out the associated row.

The method considers the richer but rarer setting of timeseries data with perturbations in single cell sequencing. It seems there are much fewer datasets for this setting, but it still seems worthwhile to the community to have methods adapted to this setting, and the underlying approximation to the true OU transition kernel makes sense as a tractable method. Most of the comparison methods are somewhat impractical, as they don’t make use of both perturbed and time series data, but outperforming the RENGE method is positive.

Seeing as there are multiple models considering learned SDE modeling (i.e. the author cites the BICYCLE paper, which is similar but doesn’t handle multiple timepoints), I agree this would inspire good discussion among workshop attendees. And recovering known TF interactions from the perturbed data is a good confirmation of the method.

Some remaining questions for the presentation of the results and model to improve comprehension for the reader;

What does it mean to derive a network from the couplings learned with Brownian motion prior? There is no learning in this setting, just solving optimal transport problems correct? So what is A matrix can be derived? It seems this is too weak a baseline for the synthetic experiments.

Notation is slightly confusing in equation (5) and the definition of the approximate transition kernel. Is the t parameter consistent in both equations? The OU process parameters don’t depend on time, so I’d expect that the loss of coupling from t to t’ only depend on t’ - t, rather than the absolute time as the approximate kernel seems to.
2. Please give an overall score to this submission.
Weak accept
Reviewer #6
Questions
1. Please enter your review here. You can optionally structure your review by answering the following questions: 1. Please provide a 2-3 sentence summary of the work. 2. What is your assessment of the contribution to the workshop? 3. In what ways would this work be valuable to other attendees of the workshop? e.g. Would this work generate fruitful discussion? Are technical innovations (if applicable) particularly creative or generalizable to other application areas? Does the work highlight pitfalls that are broadly applicable? Is the work likely to spur productive collaborations between researchers from different backgrounds? 4. In what ways would attending the workshop help shape this work? Would the work benefit from presenting at the workshop (e.g. to implement a survey, to initiate a collaboration, etc.) 5. What is your assessment of the work’s relevance to biology? 6. Please provide comments on the work’s relevance to biology. Does this paper address a meaningful problem in biology? Do the authors exhibit understanding of key domain considerations relevant to the work? 7. Please provide comments on the presentation of the work e.g. Are methods described in sufficient detail? Are figures relevant, compelling, and legible? Are the motivating problem(s) and contributions clear?
This work recovers gene regulatory networks (GRN) by utilizing the Gaussian transition kernels of an OU-process. The adjacency matrix is obtained by minimizing the KL-divergence between optimal couplings of marginals (constrained to snapshots of distribution) and OU-process induced Gaussian transition kernels (which can be written down in closed form as gaussians).

This paper would make positive contribution to the workshop. This work would introduce meaningful discussions around GRN inference via (stochastic) dynamical systems. In addition, their approach has novelty that is worthy of discussion. The technical innovations are creative.

The workshop could perhaps introduce more biological relevance to the paper by addressing the issue of scalability. Albeit certain GRNs (such as flagella of E. colis) are realistically modeled by an OU-process, this work has room for improvement by addressing its scalability. Their simulated data has only 8 dimensions and CRISPR dataset has only 103 dimensions. More biologically relevant GRNS would have higher dimensions (1000+ dimensions). Further, the benchmark methods that they compare themselves to are not the most recent works that train on single-cell data. It would be interesting to see its performance benchmarked against DCDI or DCDFG.

The presentation of this paper is clear and easily understandable. The motivations are clear and figures are compelling.

2. Please give an overall score to this submission.
Weak accept
